Shadow Pricing of Static Voltage Stability Services within Unit Commitment for Inverter-Dominated Power Systems

Modern power systems are increasingly dominated by Inverter-Based Resources (IBR), most of which work in Grid-following (GFL) mode. This implies that they do not directly control their terminal voltage, so the static voltage stability at these buses may be compromised, especially under constant-power-factor operation that lacks voltage-adaptive reactive support. In addition, weather-driven IBR are often installed in electrically remote areas with low Short-Circuit Ratio (SCR), further exacerbating voltage issues. To address this challenge, grid-forming control can be utilized to enhance low-SCR buses, while GFL-IBR could be explicitly required to provide voltage support through grid codes. As an alternative, a market mechanism could be devised that incentivizes relevant generators to proactively adjust their operating points as a service to maintain voltage stability, while the theoretical framework for such a market has not been developed. To fill this gap, this work adopts a second-order cone-based static voltage stability constraint for GFL-IBR buses within a unit commitment problem, and proposes a mechanism to assign shadow prices to this ancillary service. To determine appropriate price values under non-convex conditions, different pricing schemes are assessed. Using a modified IEEE 30-bus system, we demonstrate that both the dispatchable and restricted pricing methods can yield revenue-adequate service prices, though the former may deliver less efficient price signals and the latter may require well-defined uplift payments. This implies that, given differentiated pricing mechanisms and price signals, operators need to select a suitable pricing method in accordance with actual system conditions and market rules.

==> fig_datapoints.csv <==
1,0.976408432,1,0.98716911,-7.36E-15,0,-7.36E-15,0,,,,
0.901089876,0.904949285,0.937994524,0.940155648,0.853126032,0.700470356,0.888066294,0.751988508,,,69.39188906,48.38204465
0.901089876,0.897157797,0.937994524,0.934822274,0.853126032,0.768323726,0.888066294,0.827180787,,,62.87329921,41.20743375
0.845241998,0.846000128,0.900687629,0.900778543,1.334828779,1.275883774,1.422390003,1.374536407,,,56.80001466,34.94952245
0.89708097,0.894090534,0.933049004,0.930650807,0.900569664,0.806558793,0.936677576,0.866321002,,,51.73299237,30.4602413
0.83774279,0.839999707,0.893694012,0.894786777,1.409943168,1.337849004,1.504110548,1.442304214,,,45.89442807,27.0816135
0.783227543,0.797111516,0.855255549,0.864126102,1.88055341,1.707043054,2.053494867,1.88227372,,,41.48607231,25.168727
0.762214669,0.763322166,0.840188482,0.841231804,2.060570063,2.045422957,2.271364359,2.253624044,,,37.72163885,24.612981
0.89708097,0.902127342,0.933049004,0.936128632,0.900569664,0.736828073,0.936677576,0.788640433,,,33.4428165,24.4016145
0.83774279,0.842636763,0.893694012,0.896632612,1.409943168,1.314404695,1.504110548,1.417078395,,,30.75384304,24.4016145
0.83774279,0.839749376,0.893694012,0.894662858,1.409943168,1.339614708,1.504110548,1.444741043,,,28.64139608,24.4016145
0.800798409,0.800560275,0.868154363,0.868136569,1.727082802,1.724281022,1.87234946,1.868546117,,,26.52868689,24.4016145
0.839244882,0.840082648,0.893014887,0.893208805,1.406651246,1.346620043,1.496774696,1.44815971,,,25.2597153,24.4016145
0.798496206,0.797960389,0.865127385,0.864862217,1.754918316,1.755016522,1.901358932,1.900592377,,,24.81147132,24.4016145
0.758936546,0.759976299,0.836687727,0.837565162,2.095212594,2.081567214,2.309861966,2.293032252,,,,
0.742557947,0.738155518,0.824821172,0.822188307,2.234918709,2.297053383,2.482510997,2.54083203,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797105015,1.004408785,0.854892867,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366618003,1.559610306,1.475319416,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.387939682,1.559610306,1.499084232,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.764542361,1.920115184,1.914877893,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412144534,1.579644908,1.522578188,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812477378,1.968358937,1.966999441,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.135139736,2.3664944,2.355541485,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.34256227,2.532512911,2.595329849,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389001328,1.579644908,1.496350813,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835620583,1.968358937,1.993226816,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814298904,1.968358937,1.969462001,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.06800785,2.233826382,2.261705116,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807274026,1.955084705,1.95723441,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084713136,2.248977675,2.278105117,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364732136,2.557773624,2.619117529,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449260937,2.693523607,2.735355348,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797105015,1.004408785,0.854892867,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366618003,1.559610306,1.475319416,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.387939682,1.559610306,1.499084232,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.764542361,1.920115184,1.914877893,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412144534,1.579644908,1.522578188,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812477378,1.968358937,1.966999441,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.135139736,2.3664944,2.355541485,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.34256227,2.532512911,2.595329849,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389001328,1.579644908,1.496350813,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835620583,1.968358937,1.993226816,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814298904,1.968358937,1.969462001,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.06800785,2.233826382,2.261705116,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807274026,1.955084705,1.95723441,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084713136,2.248977675,2.278105117,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364732136,2.557773624,2.619117529,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449260937,2.693523607,2.735355348,,,,
0.826948272,0.830780083,0.883661172,0.885876291,1.517684883,1.431978524,1.621769159,1.544005392,,,,
0.788603676,0.785073608,0.857306053,0.855070507,1.844647821,1.870534144,2.005351725,2.032869982,,,,
0.788603676,0.787960995,0.857306053,0.85704026,1.844647821,1.845324131,2.005351725,2.005207334,,,,
0.763173899,0.762555997,0.839317399,0.839204208,2.061486579,2.090969442,2.267165525,2.289439037,,,,
0.788543321,0.787742478,0.855872913,0.855453179,1.853182183,1.85549877,2.011415722,2.013055032,,,,
0.760762789,0.759404322,0.83640145,0.835796827,2.088978785,2.124874245,2.296675009,2.325914326,,,,
0.732069437,0.727195006,0.815431058,0.81243928,2.3344236,2.401004912,2.600247201,2.663028906,,,,
0.7198138,0.719158328,0.806479703,0.80575266,2.438227232,2.477470078,2.731790882,2.771255312,,,,
0.788543321,0.785105422,0.855872913,0.853607344,1.853182183,1.878943079,2.011415722,2.03828085,,,,
0.760762789,0.751367516,0.83640145,0.830319002,2.088978785,2.194604965,2.296675009,2.403594895,,,,
0.760762789,0.759159002,0.83640145,0.835652375,2.088978785,2.126751595,2.296675009,2.328402616,,,,
0.741523978,0.745722574,0.822619012,0.825333765,2.25227466,2.249503173,2.498589404,2.489083772,,,,
0.762672118,0.762341021,0.836655621,0.836782708,2.079187383,2.105696503,2.280880302,2.300528766,,,,
0.741172876,0.745971434,0.821406234,0.824643798,2.260899397,2.252178245,2.505646008,2.489837515,,,,
0.718506822,0.718666218,0.804711018,0.804649871,2.45410557,2.485665554,2.748541464,2.779422464,,,,
0.708338503,0.722598109,0.797259239,0.805480693,2.539870014,2.439236987,2.858710669,2.764098324,,,,
1,0.976408432,1,0.98716911,-7.36E-15,0.000200794,-7.36E-15,0.000175983,,,,
0.901089876,0.904949285,0.937994524,0.940155648,0.853126032,0.70061378,0.888066294,0.752114211,,,,
0.901089876,0.897157797,0.937994524,0.934822274,0.853126032,0.768467151,0.888066294,0.827306489,,,,
0.845241998,0.846000128,0.900687629,0.900778543,1.334828779,1.275969828,1.422390003,1.374611828,,,,
0.89708097,0.894090534,0.933049004,0.930650807,0.900569664,0.806702217,0.936677576,0.866446704,,,,
0.83774279,0.839999707,0.893694012,0.894786777,1.409943168,1.337935059,1.504110548,1.442379635,,,,
0.783227543,0.797111516,0.855255549,0.864126102,1.88055341,1.707129108,2.053494867,1.882349142,,,,
0.762214669,0.763322166,0.840188482,0.841231804,2.060570063,2.045451642,2.271364359,2.253649185,,,,
0.89708097,0.902127342,0.933049004,0.936128632,0.900569664,0.736971497,0.936677576,0.788766135,,,,
0.83774279,0.842636763,0.893694012,0.896632612,1.409943168,1.31449075,1.504110548,1.417153817,,,,
0.83774279,0.839749376,0.893694012,0.894662858,1.409943168,1.339700763,1.504110548,1.444816464,,,,
0.800798409,0.800560275,0.868154363,0.868136569,1.727082802,1.724309707,1.87234946,1.868571258,,,,
0.839244882,0.840082648,0.893014887,0.893208805,1.406651246,1.346706098,1.496774696,1.448235132,,,,
0.798496206,0.797960389,0.865127385,0.864862217,1.754918316,1.755045206,1.901358932,1.900617517,,,,
0.758936546,0.759976299,0.836687727,0.837565162,2.095212594,2.081595898,2.309861966,2.293057392,,,,
0.742557947,0.738155518,0.824821172,0.822188307,2.234918709,2.297024698,2.482510997,2.54080689,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797248439,1.004408785,0.85501857,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366704057,1.559610306,1.475394838,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.388025736,1.559610306,1.499159653,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.764571046,1.920115184,1.914903033,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412230588,1.579644908,1.52265361,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812506062,1.968358937,1.967024582,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.13516842,2.3664944,2.355566625,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342533585,2.532512911,2.595304709,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389087383,1.579644908,1.496426234,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835649268,1.968358937,1.993251957,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814327589,1.968358937,1.969487141,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.067979165,2.233826382,2.261679975,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807302711,1.955084705,1.95725955,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084684451,2.248977675,2.278079976,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364703451,2.557773624,2.619092389,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449174883,2.693523607,2.735279927,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797248439,1.004408785,0.85501857,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366704057,1.559610306,1.475394838,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.388025736,1.559610306,1.499159653,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.764571046,1.920115184,1.914903033,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412230588,1.579644908,1.52265361,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812506062,1.968358937,1.967024582,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.13516842,2.3664944,2.355566625,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342533585,2.532512911,2.595304709,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389087383,1.579644908,1.496426234,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835649268,1.968358937,1.993251957,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814327589,1.968358937,1.969487141,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.067979165,2.233826382,2.261679975,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807302711,1.955084705,1.95725955,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084684451,2.248977675,2.278079976,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364703451,2.557773624,2.619092389,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449174883,2.693523607,2.735279927,,,,
0.826948272,0.830780083,0.883661172,0.885876291,1.517684883,1.432064578,1.621769159,1.544080813,,,,
0.788603676,0.785073608,0.857306053,0.855070507,1.844647821,1.870562829,2.005351725,2.032895122,,,,
0.788603676,0.787960995,0.857306053,0.85704026,1.844647821,1.845352816,2.005351725,2.005232475,,,,
0.763173899,0.762555997,0.839317399,0.839204208,2.061486579,2.090940758,2.267165525,2.289413896,,,,
0.788543321,0.787742478,0.855872913,0.855453179,1.853182183,1.855527455,2.011415722,2.013080173,,,,
0.760762789,0.759404322,0.83640145,0.835796827,2.088978785,2.12484556,2.296675009,2.325889186,,,,
0.732069437,0.727195006,0.815431058,0.81243928,2.3344236,2.400976227,2.600247201,2.663003766,,,,
0.7198138,0.719158328,0.806479703,0.80575266,2.438227232,2.477384024,2.731790882,2.771179891,,,,
0.788543321,0.785105422,0.855872913,0.853607344,1.853182183,1.878971764,2.011415722,2.038305991,,,,
0.760762789,0.751367516,0.83640145,0.830319002,2.088978785,2.194576281,2.296675009,2.403569754,,,,
0.760762789,0.759159002,0.83640145,0.835652375,2.088978785,2.12672291,2.296675009,2.328377476,,,,
0.741523978,0.745722574,0.822619012,0.825333765,2.25227466,2.249417118,2.498589404,2.489008351,,,,
0.762672118,0.762341021,0.836655621,0.836782708,2.079187383,2.105667818,2.280880302,2.300503626,,,,
0.741172876,0.745971434,0.821406234,0.824643798,2.260899397,2.25209219,2.505646008,2.489762093,,,,
0.718506822,0.718666218,0.804711018,0.804649871,2.45410557,2.485579499,2.748541464,2.779347042,,,,
0.708338503,0.722598109,0.797259239,0.805480693,2.539870014,2.439093563,2.858710669,2.763972622,,,,
1,0.976408432,1,0.98716911,-7.36E-15,0.000401588,-7.36E-15,0.000351967,,,,
0.901089876,0.904949285,0.937994524,0.940155648,0.853126032,0.700757204,0.888066294,0.752239913,,,,
0.901089876,0.897157797,0.937994524,0.934822274,0.853126032,0.768610575,0.888066294,0.827432192,,,,
0.845241998,0.846000128,0.900687629,0.900778543,1.334828779,1.276055883,1.422390003,1.37468725,,,,
0.89708097,0.894090534,0.933049004,0.930650807,0.900569664,0.806845641,0.936677576,0.866572407,,,,
0.83774279,0.839999707,0.893694012,0.894786777,1.409943168,1.338021113,1.504110548,1.442455057,,,,
0.783227543,0.797111516,0.855255549,0.864126102,1.88055341,1.707215163,2.053494867,1.882424563,,,,
0.762214669,0.763322166,0.840188482,0.841231804,2.060570063,2.045480326,2.271364359,2.253674325,,,,
0.89708097,0.902127342,0.933049004,0.936128632,0.900569664,0.737114921,0.936677576,0.788891838,,,,
0.83774279,0.842636763,0.893694012,0.896632612,1.409943168,1.314576804,1.504110548,1.417229238,,,,
0.83774279,0.839749376,0.893694012,0.894662858,1.409943168,1.339786817,1.504110548,1.444891886,,,,
0.800798409,0.800560275,0.868154363,0.868136569,1.727082802,1.724338391,1.87234946,1.868596398,,,,
0.839244882,0.840082648,0.893014887,0.893208805,1.406651246,1.346792152,1.496774696,1.448310553,,,,
0.798496206,0.797960389,0.865127385,0.864862217,1.754918316,1.755073891,1.901358932,1.900642658,,,,
0.758936546,0.759976299,0.836687727,0.837565162,2.095212594,2.081624583,2.309861966,2.293082533,,,,
0.742557947,0.738155518,0.824821172,0.822188307,2.234918709,2.296996013,2.482510997,2.540781749,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797391863,1.004408785,0.855144272,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366790112,1.559610306,1.475470259,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.388111791,1.559610306,1.499235075,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.76459973,1.920115184,1.914928174,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412316643,1.579644908,1.522729031,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812534747,1.968358937,1.967049722,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.135197105,2.3664944,2.355591766,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342504901,2.532512911,2.595279568,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389173437,1.579644908,1.496501656,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835677953,1.968358937,1.993277097,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814356274,1.968358937,1.969512282,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.06795048,2.233826382,2.261654835,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807331395,1.955084705,1.957284691,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084655766,2.248977675,2.278054836,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364674767,2.557773624,2.619067248,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449088828,2.693523607,2.735204505,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797391863,1.004408785,0.855144272,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366790112,1.559610306,1.475470259,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.388111791,1.559610306,1.499235075,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.76459973,1.920115184,1.914928174,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412316643,1.579644908,1.522729031,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812534747,1.968358937,1.967049722,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.135197105,2.3664944,2.355591766,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342504901,2.532512911,2.595279568,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389173437,1.579644908,1.496501656,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835677953,1.968358937,1.993277097,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814356274,1.968358937,1.969512282,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.06795048,2.233826382,2.261654835,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807331395,1.955084705,1.957284691,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084655766,2.248977675,2.278054836,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364674767,2.557773624,2.619067248,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449088828,2.693523607,2.735204505,,,,
0.826948272,0.830780083,0.883661172,0.885876291,1.517684883,1.432150633,1.621769159,1.544156235,,,,
0.788603676,0.785073608,0.857306053,0.855070507,1.844647821,1.870591514,2.005351725,2.032920263,,,,
0.788603676,0.787960995,0.857306053,0.85704026,1.844647821,1.845381501,2.005351725,2.005257615,,,,
0.763173899,0.762555997,0.839317399,0.839204208,2.061486579,2.090912073,2.267165525,2.289388756,,,,
0.788543321,0.787742478,0.855872913,0.855453179,1.853182183,1.855556139,2.011415722,2.013105313,,,,
0.760762789,0.759404322,0.83640145,0.835796827,2.088978785,2.124816876,2.296675009,2.325864045,,,,
0.732069437,0.727195006,0.815431058,0.81243928,2.3344236,2.400947542,2.600247201,2.662978625,,,,
0.7198138,0.719158328,0.806479703,0.80575266,2.438227232,2.477297969,2.731790882,2.771104469,,,,
0.788543321,0.785105422,0.855872913,0.853607344,1.853182183,1.879000449,2.011415722,2.038331131,,,,
0.760762789,0.751367516,0.83640145,0.830319002,2.088978785,2.194547596,2.296675009,2.403544614,,,,
0.760762789,0.759159002,0.83640145,0.835652375,2.088978785,2.126694225,2.296675009,2.328352335,,,,
0.741523978,0.745722574,0.822619012,0.825333765,2.25227466,2.249331064,2.498589404,2.488932929,,,,
0.762672118,0.762341021,0.836655621,0.836782708,2.079187383,2.105639133,2.280880302,2.300478485,,,,
0.741172876,0.745971434,0.821406234,0.824643798,2.260899397,2.252006136,2.505646008,2.489686672,,,,
0.718506822,0.718666218,0.804711018,0.804649871,2.45410557,2.485493445,2.748541464,2.779271621,,,,
0.708338503,0.722598109,0.797259239,0.805480693,2.539870014,2.438950138,2.858710669,2.763846919,,,,
1,0.976408432,1,0.98716911,-7.36E-15,0.000602381,-7.36E-15,0.00052795,,,,
0.901089876,0.904949285,0.937994524,0.940155648,0.853126032,0.700900629,0.888066294,0.752365616,,,,
0.901089876,0.897157797,0.937994524,0.934822274,0.853126032,0.768753999,0.888066294,0.827557894,,,,
0.845241998,0.846000128,0.900687629,0.900778543,1.334828779,1.276141937,1.422390003,1.374762671,,,,
0.89708097,0.894090534,0.933049004,0.930650807,0.900569664,0.806989065,0.936677576,0.866698109,,,,
0.83774279,0.839999707,0.893694012,0.894786777,1.409943168,1.338107168,1.504110548,1.442530478,,,,
0.783227543,0.797111516,0.855255549,0.864126102,1.88055341,1.707301217,2.053494867,1.882499985,,,,
0.762214669,0.763322166,0.840188482,0.841231804,2.060570063,2.045509011,2.271364359,2.253699466,,,,
0.89708097,0.902127342,0.933049004,0.936128632,0.900569664,0.737258345,0.936677576,0.78901754,,,,
0.83774279,0.842636763,0.893694012,0.896632612,1.409943168,1.314662859,1.504110548,1.41730466,,,,
0.83774279,0.839749376,0.893694012,0.894662858,1.409943168,1.339872872,1.504110548,1.444967307,,,,
0.800798409,0.800560275,0.868154363,0.868136569,1.727082802,1.724367076,1.87234946,1.868621539,,,,
0.839244882,0.840082648,0.893014887,0.893208805,1.406651246,1.346878207,1.496774696,1.448385975,,,,
0.798496206,0.797960389,0.865127385,0.864862217,1.754918316,1.755102576,1.901358932,1.900667798,,,,
0.758936546,0.759976299,0.836687727,0.837565162,2.095212594,2.081653268,2.309861966,2.293107673,,,,
0.742557947,0.738155518,0.824821172,0.822188307,2.234918709,2.296967328,2.482510997,2.540756609,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797535287,1.004408785,0.855269975,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366876166,1.559610306,1.475545681,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.388197845,1.559610306,1.499310496,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.764628415,1.920115184,1.914953314,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412402697,1.579644908,1.522804453,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812563432,1.968358937,1.967074863,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.13522579,2.3664944,2.355616906,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342476216,2.532512911,2.595254428,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389259492,1.579644908,1.496577077,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835706638,1.968358937,1.993302238,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814384959,1.968358937,1.969537422,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.067921795,2.233826382,2.261629694,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.80736008,1.955084705,1.957309831,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084627081,2.248977675,2.278029695,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364646082,2.557773624,2.619042108,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449002774,2.693523607,2.735129084,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797535287,1.004408785,0.855269975,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366876166,1.559610306,1.475545681,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.388197845,1.559610306,1.499310496,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.764628415,1.920115184,1.914953314,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412402697,1.579644908,1.522804453,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812563432,1.968358937,1.967074863,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.13522579,2.3664944,2.355616906,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342476216,2.532512911,2.595254428,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389259492,1.579644908,1.496577077,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835706638,1.968358937,1.993302238,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814384959,1.968358937,1.969537422,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.067921795,2.233826382,2.261629694,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.80736008,1.955084705,1.957309831,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084627081,2.248977675,2.278029695,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364646082,2.557773624,2.619042108,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.449002774,2.693523607,2.735129084,,,,
0.826948272,0.830780083,0.883661172,0.885876291,1.517684883,1.432236687,1.621769159,1.544231656,,,,
0.788603676,0.785073608,0.857306053,0.855070507,1.844647821,1.870620199,2.005351725,2.032945403,,,,
0.788603676,0.787960995,0.857306053,0.85704026,1.844647821,1.845410186,2.005351725,2.005282756,,,,
0.763173899,0.762555997,0.839317399,0.839204208,2.061486579,2.090883388,2.267165525,2.289363615,,,,
0.788543321,0.787742478,0.855872913,0.855453179,1.853182183,1.855584824,2.011415722,2.013130454,,,,
0.760762789,0.759404322,0.83640145,0.835796827,2.088978785,2.124788191,2.296675009,2.325838905,,,,
0.732069437,0.727195006,0.815431058,0.81243928,2.3344236,2.400918857,2.600247201,2.662953485,,,,
0.7198138,0.719158328,0.806479703,0.80575266,2.438227232,2.477211915,2.731790882,2.771029048,,,,
0.788543321,0.785105422,0.855872913,0.853607344,1.853182183,1.879029133,2.011415722,2.038356272,,,,
0.760762789,0.751367516,0.83640145,0.830319002,2.088978785,2.194518911,2.296675009,2.403519473,,,,
0.760762789,0.759159002,0.83640145,0.835652375,2.088978785,2.126665541,2.296675009,2.328327195,,,,
0.741523978,0.745722574,0.822619012,0.825333765,2.25227466,2.249245009,2.498589404,2.488857508,,,,
0.762672118,0.762341021,0.836655621,0.836782708,2.079187383,2.105610448,2.280880302,2.300453345,,,,
0.741172876,0.745971434,0.821406234,0.824643798,2.260899397,2.251920081,2.505646008,2.48961125,,,,
0.718506822,0.718666218,0.804711018,0.804649871,2.45410557,2.48540739,2.748541464,2.779196199,,,,
0.708338503,0.722598109,0.797259239,0.805480693,2.539870014,2.438806714,2.858710669,2.763721217,,,,
1,0.976408432,1,0.98716911,-7.36E-15,0.000803175,-7.36E-15,0.000703934,,,,
0.901089876,0.904949285,0.937994524,0.940155648,0.853126032,0.701044053,0.888066294,0.752491318,,,,
0.901089876,0.897157797,0.937994524,0.934822274,0.853126032,0.768897423,0.888066294,0.827683597,,,,
0.845241998,0.846000128,0.900687629,0.900778543,1.334828779,1.276227992,1.422390003,1.374838093,,,,
0.89708097,0.894090534,0.933049004,0.930650807,0.900569664,0.807132489,0.936677576,0.866823812,,,,
0.83774279,0.839999707,0.893694012,0.894786777,1.409943168,1.338193222,1.504110548,1.4426059,,,,
0.783227543,0.797111516,0.855255549,0.864126102,1.88055341,1.707387272,2.053494867,1.882575406,,,,
0.762214669,0.763322166,0.840188482,0.841231804,2.060570063,2.045537696,2.271364359,2.253724606,,,,
0.89708097,0.902127342,0.933049004,0.936128632,0.900569664,0.737401769,0.936677576,0.789143243,,,,
0.83774279,0.842636763,0.893694012,0.896632612,1.409943168,1.314748913,1.504110548,1.417380081,,,,
0.83774279,0.839749376,0.893694012,0.894662858,1.409943168,1.339958926,1.504110548,1.445042729,,,,
0.800798409,0.800560275,0.868154363,0.868136569,1.727082802,1.724395761,1.87234946,1.868646679,,,,
0.839244882,0.840082648,0.893014887,0.893208805,1.406651246,1.346964261,1.496774696,1.448461396,,,,
0.798496206,0.797960389,0.865127385,0.864862217,1.754918316,1.755131261,1.901358932,1.900692939,,,,
0.758936546,0.759976299,0.836687727,0.837565162,2.095212594,2.081681953,2.309861966,2.293132814,,,,
0.742557947,0.738155518,0.824821172,0.822188307,2.234918709,2.296938643,2.482510997,2.540731468,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797678711,1.004408785,0.855395677,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366962221,1.559610306,1.475621102,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.3882839,1.559610306,1.499385918,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.7646571,1.920115184,1.914978455,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412488752,1.579644908,1.522879874,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812592117,1.968358937,1.967100003,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.135254475,2.3664944,2.355642047,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342447531,2.532512911,2.595229288,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389345546,1.579644908,1.496652499,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835735322,1.968358937,1.993327378,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814413644,1.968358937,1.969562563,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.067893111,2.233826382,2.261604554,,,,
0.793922687,0.793092596,0.860072876,0.8596177,1.804714632,1.807388765,1.955084705,1.957334972,,,,
0.765204203,0.763846673,0.839976605,0.839374951,2.048779884,2.084598397,2.248977675,2.278004555,,,,
0.735931853,0.73120202,0.818616678,0.81572946,2.299424301,2.364617397,2.557773624,2.619016967,,,,
0.723252968,0.722257575,0.809361522,0.808456444,2.406957696,2.448916719,2.693523607,2.735053662,,,,
0.890140017,0.89547502,0.927947982,0.931144644,0.96348553,0.797678711,1.004408785,0.855395677,,,,
0.832314967,0.836892208,0.889496747,0.892235021,1.459349913,1.366962221,1.559610306,1.475621102,,,,
0.832314967,0.834440158,0.889496747,0.890553211,1.459349913,1.3882839,1.559610306,1.499385918,,,,
0.796263828,0.796158824,0.864529492,0.864613319,1.768497524,1.7646571,1.920115184,1.914978455,,,,
0.831040709,0.832797268,0.886878031,0.887673936,1.480191388,1.412488752,1.579644908,1.522879874,,,,
0.792089998,0.791582776,0.860134623,0.859913745,1.812643494,1.812592117,1.968358937,1.967100003,,,,
0.753692687,0.754034023,0.832457206,0.832904635,2.142584039,2.135254475,2.3664944,2.355642047,,,,
0.737996039,0.733121009,0.821069256,0.818114176,2.276281184,2.342447531,2.532512911,2.595229288,,,,
0.831040709,0.835497144,0.886878031,0.889489932,1.480191388,1.389345546,1.579644908,1.496652499,,,,
0.792089998,0.788882901,0.860134623,0.858097751,1.812643494,1.835735322,1.968358937,1.993327378,,,,
0.792089998,0.791334951,0.860134623,0.85977956,1.812643494,1.814413644,1.968358937,1.969562563,,,,
0.766251685,0.765022186,0.841870542,0.841357111,2.033178671,2.067893111,2.233826382,2.261604554,,,,
